Internet Congestion Control via Deep Reinforcement Learning

We present and investigate a novel and timely application domain for deep reinforcement learning (RL): Internet congestion control. Congestion control is the core networking task of modulating traffic sources' data-transmission rates to efficiently utilize network capacity, and is the subject of extensive attention in light of the advent of Internet services such as live video, virtual reality, Internet-of-Things, and more. We show that casting congestion control as RL enables training deep network policies that capture intricate patterns in data traffic and network conditions, and leverage this to outperform the state-of-the-art. We also highlight significant challenges facing real-world adoption of RL-based congestion control, including fairness, safety, and generalization, which are not trivial to address within conventional RL formalism. To facilitate further research and reproducibility of our results, we present a test suite for RL-guided congestion control based on the OpenAI Gym interface.

==> experiments.txt <==
Experimental Framework:

I intend to use Pantheon to do most of our testing because it gives us access to a variety of congestion control protocols in a uniform manner.

First, it seems like a good idea to verify that using Pantheon locally is approximately equivalent to using it remotely on Emulab.

Second, we should consider submitting our code to the public facing pantheon so it can be tested on real links.
### Noga: when do you think we should do that? Not sure we're ready just yet...

I think the bulk of our tests will come from using Pantheon locally with two different mahimahi shells (one for latency and one for loss). With this setup, we can replicate any experiments we have previously done on Emulab locally, and we can use Ocean servers to run multiple experiments at once. Here's a list of senders we might wish to test:

PCC-RL.full: Our best performing model trained as sensibly as possible.
PCC-RL.linear: Linear model with few nodes.
PCC-RL.loss_only: A model trained only to avoid loss, but with latency as an input.
PCC-RL.app_requirement: A model trained with an application-specific utility (like an exact latency and throughput needed)

###Noga:
PCC-RL.simple: using simple training, vs. the more complicated one (in case we will implement it)

PCC-Vivace, PCC-Allegro, Copa, BBR, Cubic, LEDBAT, Sprout

We want to show three things:
1. Reasonable general performance.

(will not have) RTT-Fairness
The Copa paper starts 20 long-running flows on a 100Mbps link with each flow suffering a different base-rtt, and shows that Copa remains fair.

(will have) Varying Individual Link Parameters
We can vary random loss, latency, buffer size and throughput to determine effects on performance. The Copa paper does this with random loss.

(can have) Multi-flow Fairness (with self only)

(will not have) Satellite Link (probably not necessary)
Emulate the satellite link from the WINDS measurements as done in the PCC and Copa papers.

(will not have) TCP-Fairness
Run a number of TCP flows and PCC-RL flows to see how fair they are to TCP.

2. Interesting/challenging tests in congestion control.

(? would like to have, but possibly not) Flows Joining and Leaving
Several papers examine the fairness of congestion control algorithms by examining flows joining and leaving a bottleneck link. Copa does this with flows joining every second, PCC has used a few hundred seconds between flows joining. Doesn't much matter which, but doing this with Pantheon will be tough.

Other people's utility functions
(will have, may not work) Copa has an explicit utility. People analyzed TCP behavior to determine utility function.

(will have) Changing link dynamics
Run a link with changing throughput and show the time required for a scheme to adjust to each of the changes.

3. Interesting machine learning test cases.

$$$ Noga: Not sure we'll have time for the first one, the others I currently list in the "design considerations" as it related to our choices of the final basic model.

Complex Training
Introducing more complicated training (per app? more complicated scenarios?)

2 senders, more loss rates

(will have, maybe not 100-length, 20 would be easier) Varying History Lengths 
Would be interesting according to Aviv + could promote an interesting discussion on the effect of history

h = (1, 2, 3, 5, 10, 100)

(bigger neural net) (3, 5, 7, 9)

(will have) Varying Gamma
How does the future effect our results? This is a major feature of Reinforcement Learning, and this experiment emphasize the importance of taking the future into account (showing that without it we don't do so good, etc.)

g = (0.0, 0.5, 0.75, 0.9, 0.95)

